The conditioned Lyapunov spectrum for random dynamical systems

We establish the existence of a full spectrum of Lyapunov exponents for memoryless random dynamical systems with absorption. To this end, we crucially embed the process conditioned to never being absorbed, the $Q$-process, into the framework of random dynamical systems, allowing us to study multiplicative ergodic properties. We show that the finite-time Lyapunov exponents converge in conditioned probability and apply our results to iterated function systems and stochastic differential equations.

==> _config.yml <==
title: Author support for IMS supported journal AIHP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
